DiOMP-Offloading: Toward Portable Distributed Heterogeneous OpenMP

As core counts and heterogeneity rise in HPC, traditional hybrid programming models face challenges in managing distributed GPU memory and ensuring portability. This paper presents DiOMP, a distributed OpenMP framework that unifies OpenMP target offloading with the Partitioned Global Address Space (PGAS) model. Built atop LLVM/OpenMP and using GASNet-EX or GPI-2 for communication, DiOMP transparently handles global memory, supporting both symmetric and asymmetric GPU allocations. It leverages OMPCCL, a portable collective communication layer compatible with vendor libraries. DiOMP simplifies programming by abstracting device memory and communication, achieving superior scalability and programmability over traditional approaches. Evaluations on NVIDIA A100, Grace Hopper, and AMD MI250X show improved performance in micro-benchmarks and applications like matrix multiplication and Minimod, highlighting DiOMP's potential for scalable, portable, and efficient heterogeneous computing.

==> rebuttal.txt <==
We sincerely appreciate the reviewers’ valuable feedback. Below, we provide our responses to address the concerns raised.

General Response
1. Innovation in DiOMP Offloading (to address reviewers #88a and #88c )
Our work presents a novel -first in the literature- unified memory abstraction that seamlessly integrates PGAS with GPU memory spaces, preserving OpenMP semantics while introducing adaptive, runtime-driven memory management. Unlike traditional approaches, DiOMP Offloading enables a scalable, single-process multi-GPU execution model in distributed OpenMP environments. Further, it is not targeted to an specific compiler or software stack. 

2. Advantages of DiOMP Offloading (to address all reviewers)
DiOMP Offloading enhances programmability and portability without sacrificing performance. While vendor-specific APIs (e.g., CUDA, HIP) may outperform OpenMP Target Offloading in certain cases, OpenMP’s strength lies in ease of migration from CPU to GPU. DiOMP extends this advantage to distributed environments, allowing OpenMP Target Offloading programs to scale across multiple nodes with minimal changes.
For instance, starting from serial code and just adding few directives DiOMP enables the code to be thread and distributed parallel ready, if the starting point is OpenMP-ready code making it distributed-ready costs is negilible. 

For example, the Minimod code presented in listing 2/3 required fewer than 10 lines of modifications to adapt its single-node OpenMP Target version to distributed execution using DiOMP Offloading. In contrast, an MPI-based transition would require a complete overhaul of communication logic, demonstrating DiOMP’s ease of use, particularly in large-scale applications.

Responses to specific questions:
- Reviewer A: Scientific Contribution & Memory Management Discussion
We acknowledge that the unified global memory management aspects need further elaboration. In the camera-ready version, we will expand Section 3.2 to provide additional details on: (a) Memory consistency guarantees and synchronization mechanisms across distributed GPUs. (b) Memory allocation and mapping strategies in our PGAS-based memory model.
The hypothesis is that programmability and portability can be achieved by a lower cost with equal or better performance using DiOMP.

- Reviewer B: Experimental Evaluation & MPI Comparison
OpenMP+MPI Configuration: To ensure a fair comparison, both DiOMP Offloading and MPI+OpenMP use one device per rank in our experiments. Otherwise, we are comparing features of DiOMP that MPI+OpenMP lacks.
Performance Gains: While DiOMP’s micro-benchmarks show notable communication improvements, we acknowledge that large-scale application results could be made clearer. We will expand our discussion to highlight how DiOMP achieves better CPU-GPU parallelism and communication overlap compared to MPI+OpenMP.

- Reviewer C: Performance, Memory Management & Additional Benchmarks
(a) MPI introduces overhead from message matching, handshaking, and communication setup that DiOMP avoids through PGAS-based one-sided communication.
(b) We employ GPUDirect RDMA for direct GPU-to-GPU communication without paging overhead.
(c) See our response to Reviewer A; we will elaborate on consistency mechanisms.
(d) No.
(e) Due to space constraints, we could not include additional test cases. However, we will expand our evaluation in a future revision with comparisons against other HPC frameworks. 
(f) We acknowledge that our statement lacked supporting data. We will revise this discussion to more accurately reflect MPI’s overhead and how it compares to our approach.
